Simulation of Solar Wind Charged Particle Energy Deposited and Particle Identification by $\Delta$E-E Discrimination in the SNAPPY Cubesat Detector

The Solar Neutrino and Astro-Particle PhYsics (SNAPPY) Cubesat is expected to launch in 2025 and it will carry into a polar orbit a prototype test detector for solar neutrino background studies while over the Earth's poles for the neutrino Solar Orbiting Laboratory future project ($\nu$SOL). During this flight it is possible to do other science measurements. One of these is an improved study of the solar wind particles through better particle identification and energy measurements. This study aimed to understand how well could the solar wind particles be identified using the planned detector but instead of using the veto array as an anti-coincidence it would be used as a $\Delta$E energy sampling of a phoswich particle ID system.

==> txt/Electron_PlotDigitzer_Data.txt <==
Electron PlotDigitzer Data
x, y
20.372807242857323, 487.13602091753825
30.595040351287825, 365.44073634090097
43.22768014871228, 294.57235855301445
59.84690964252575, 243.20339990171811
89.87578402515483, 186.8698376052487
124.42925243965071, 115.74008824393614
168.80014279183717, 77.02584897265535
202.69498342824627, 45.47530560068892
264.01800505379043, 24.395141730567502
317.03246380028884, 13.403991888500089
396.4913338547989, 7.020358018771365
495.8661600959733, 3.5898910909416712
607.6648900273475, 2.0692729976190063
700.6071447827389, 1.3445218364853408
912.567728926804, 0.6099248396201459
1118.3166210283136, 0.3515704474998062
1370.4565186806708, 0.22302821884747734
1679.4448318825425, 0.1255143097112921
2016.6750853219557, 0.07589881399895029
2573.9267719950653, 0.0328199370477904
2849.3514725998675, 0.015618952743287019
3421.497399040172, 0.008789928387168019
3865.416901642685, 0.005444145200043273
4366.9323927285195, 0.003292084478624507
4933.516618752663, 0.0020884250876633897
5461.4307585149, 0.0013898601724681371
5924.160090991401, 0.0008816963450887487
6692.785606144003, 0.0005728871881502238
7874.932015689656, 0.00034642630179627676
8717.610441564691, 0.00020452646583505557
10050.948955710795, 0.00012974675115621175
11126.477966967497, 0.00008230844983378633
12317.073945136162, 0.000050978647494114205
13915.143065626242, 0.000033123664605488184
15404.141958066528, 0.00002204405771246656
17052.50388313674, 0.000013653260560284318

==> txt/Particle_Energy_Ranges.txt <==
Proton: 1-2553.686 MeV
Helium-3: 1-788.944 MeV/nucleon (3-2366.832 MeV)
Helium-4: 1-788.944 MeV/nucleon (4-3155.776 MeV)
Carbon-12: 1-162.74974 MeV/nucleon (12-1952.99688 MeV)
Nitrogen-14: 1-142.01852 MeV/nucleon (14-1988.25928 MeV)
Oxygen-16: 1-130.188762 MeV/nucleon (16-2083.020192 MeV)
Neon-20: 1-95.7446 MeV/nucleon (20-1914.829 MeV)
Magnesium-24: 1-80.692 MeV/nucleon (24-1936.608 MeV)
Silicon-28: 1-69.40005 MeV/nucleon (28-1943.2014 MeV)
Iron-56: 1-28.252342 MeV/nucleon (56-1582.131152 MeV)
